The Weak Lensing Masses of Filaments between Luminous Red Galaxies

In the standard model of non-linear structure formation, a cosmic web of dark-matter dominated filaments connects dark matter halos. In this paper, we stack the weak lensing signal of an ensemble of filaments between groups and clusters of galaxies. Specifically, we detect the weak lensing signal, using CFHTLenS galaxy ellipticities, from stacked filaments between SDSS-III/BOSS luminous red galaxies (LRGs). As a control, we compare the physical LRG pairs with projected LRG pairs that are more widely separated in redshift space. We detect the excess filament mass density in the projected pairs at the $5\sigma$ level, finding a mass of $(1.6 \pm 0.3) \times 10^{13} M_{\odot}$ for a stacked filament region 7.1 $h^{-1}$ Mpc long and 2.5 $h^{-1}$ Mpc wide. This filament signal is compared with a model based on the three-point galaxy-galaxy-convergence correlation function, as developed in Clampitt, Jain & Takada (2014), yielding reasonable agreement.

==> Figures/journal_paper_notes.txt <==

1. The wording of “source galaxy shapes (e1 and e2)” has been changed to be more informative in the context of weak lensing. The text now consistently refers to the shapes as ellipticites. It should be more clear now that e1 and e2 are not shears themselves and rather, the shears are the ensemble average of ellipticites.

2. 
In principle the halo ellipticity measurement can extend out to infinity. It becomes a matter of defining a clear boundary at which the halo no longer has an effect on the filament signal. Here we’ve chosen 2*r200, which is inline with the optimal accreting halo boundary from (More, Diemer & Kravtsov 2015). If the ellipticity extends to infinity and created a bridge between the two haloes, it becomes a matter of defining what it means to be a filament; in this work we opt for a three-point correlation interpretation. Practically, if the groups and clusters were within a couple r200 , then the mass bridge could be the result of overlapping elliptical halos, however, unlike some previous work these clusters are separated by a large many r200. 

3
a. We’ve expanded the explanation of how shape noise is propagated to the corresponding kappa maps. Specifically we use Monte Carlo realizations of the kappa maps based on artificial scatter added to the shear measurements consistent with their error.

b. The galaxy ellipticity measurements contain shape noise, however there are subdominant sources of error. For example, photometric redshift error introducing distance measurement errors between source and lens galaxies; however we try to account for this by adding in a photometric redshift buffer to ensure the vast majority of source galaxies are behind the lens galaxies. Systematic errors, like intrinsic alignments, would be subdominant to the shape measurements and as a result are negligible in the error calculations.
